Distribution prediction for image compression: An experimental re-compressor for JPEG images

We propose a new scheme to re-compress JPEG images in a lossless way. Using a JPEG image as an input the algorithm partially decodes the signal to obtain quantized DCT coefficients and then re-compress them in a more effective way.

==> ulem.sty.txt <==
%
%  U L E M . S T Y       [2019-11-18]
%
%  The ulem package provides various types of underlining that can stretch
%  between words and be broken across lines in LaTeX or plain TeX.
%  In LaTeX ulem replaces italics with underlining in \em-phasized text.
%  It is most suitable for simple text such as {\em ibid.} or \emph{\LaTeX:
%  A Document Preparation System} that may need to be underlined in a
%  manuscript submitted for publication.  A declaration of \normalem (or 
%  the \usepackage option "normalem") restores the normal \em behavior.
%
%  Full instructions appear in ulem.ltx (ulem.pdf).  In summary:
%
%    \uline{important}   underlined text
%    \uuline{urgent}     double-underlined text
%    \uwave{boat}        wavy underline
%    \sout{wrong}        line drawn through word
%    \xout{removed}      marked over with //////.
%    \dashuline{dashing} dash underline
%    \dotuline{dotty}    dotted underline
%
%    {\em phasized\/}  | In LaTeX, by default, these are underlined; use
%    \emph{asized}     | \normalem or [normalem] to restore italics
%    \useunder{\uwave}{\bf}{\textbf}
%                        use wavy underline in place of bold face
%    Use \markoverwith for defining new types of underlining.
%
%  Copyright (c) 1989-2011 by Donald Arseneau (Vancouver, Canada; asnd@triumf.ca)
%
%  This software may be freely transmitted, reproduced, or modified for any
%  purpose provided that this copyright notice is left intact.  
%  (Small excerpts may be taken and used without any restriction.)
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%  Defend against multiple loading.
\expandafter \ifx \csname UL@box\endcsname \relax \else 
 \immediate\write16{ulem.sty refuses to load twice. }\endinput \fi

%  Set catcode of @ in case it isn't a "letter" already
\chardef\ULthickness\catcode\string`\@ % hold catcode temporarily
\catcode\string`\@=11

% \UL@protected = \protected, if available, else \relax

\begingroup
\global\expandafter\let\expandafter\UL@protected\csname protected\endcsname
\endgroup

\UL@protected\def\uline{\relax \ifmmode\expandafter\underline 
           \else \bgroup\expandafter\ULset\fi}

\newbox\UL@box
\newbox\UL@hyphenbox
\newskip\UL@skip
\newtoks\UL@hook
\newdimen\UL@height \UL@height=\maxdimen % flags being unused
\newcount\UL@pe

\UL@protected\def\UL@end *{\relax\relax}% something harmless but unique

%   For regular underlines, set the depth based on the font, or retain
%   the preset value, then start underlining.
\def\ULset{\UL@setULdepth
  \def\UL@leadtype{\leaders \hrule \@height\UL@height \@depth\ULdepth}%
  \ifmmode \ULdepth-4\p@ \fi
  \UL@height-\ULdepth \advance\UL@height\ULthickness \ULon}

% Automatically set \ULdepth if it is to be automatic (flagged by \maxdimen)
\def\UL@setULdepth{\relax
  \ifdim\ULdepth=\maxdimen  % Set depth based on font, if not set already
   \setbox\UL@box\hbox{{(j}}\ULdepth\dp\UL@box\advance\ULdepth.4\p@
   % use setbox to support plain TeX
 \fi}

%   \ULon simply calls \UL@on (possibly \UL@on=\UL@onin) for text mode, but
%   \UL@onmath if it is math mode.
\def\ULon{\ifmmode \expandafter\UL@onmath\else \expandafter\UL@on\fi}

%   \UL@on sets the engine of underline running, and tells it
%   where to stop.  #1 = the relevant text.
\long\def\UL@on#1{\leavevmode\UL@ender \let\UL@on\UL@onin 
  \everymath{\UL@hrest}\everyvbox{\UL@hrest}\let\hskip\UL@hskip
  \let\\\UL@cr \let\-\UL@dischyp \let\newline\UL@newline \let\ \UL@space
  \def\hfil{\hskip\z@ plus1fil\relax}\def\hfill{\hskip\z@ plus1fill\relax}%
  \def\hss{\hskip\z@ plus1filminus1fil\relax}\let\penalty\UL@penalty
  \the\UL@hook
  \UL@word\@empty#1\xdef\UL@spfactor{\the\spacefactor} \UL@end * }

%   This is what \ULon does when it appears nested in an inner place.
\long\def\UL@onin#1{\leavevmode\UL@ender % when nested, do multiple underlining
  \ifdim\ULdepth=\maxdimen\else
   \UL@height\ULthickness \advance\ULdepth\thr@@\UL@height \advance\UL@height-\ULdepth
  \fi
  \setbox\UL@box\hbox{{#1}}%
  \let\UL@start\relax\UL@putbox\egroup}
% \UL@putbox is disabled in inner mode, so re-enable it by changing \UL@start
% \UL@hrest is implicit due to \everyhbox.  Double braces for \hbox are in
% lieu of \color@begin(end)group.

%   This is what \ULon does in math mode.
\def\UL@onmath#1{\UL@ender\mathord{\UL@hrest\mathop{\kern\z@#1}\limits\sb
  {\UL@leadtype\LA@hskip\p@ plus1fill}}\egroup}

\def\UL@unegroup{}
\gdef\UL@ender{}
% end-brace matching hack for when command is used as a font declaration:
\def\UL@swender{\ifnum`{=\z@\fi\aftergroup}\gdef\UL@ender{}}

% must expand to nothing outside the ifs for syntactical spaces to work.
% the \expandafters get rid of the \@empty inserted at the beg. of word
\long\def\UL@word#1 {\expandafter\UL@start#1 %
  \expandafter\ifx\expandafter\UL@end#1\egroup\egroup
   \unskip \unskip \unskip % remove extra leader at end
   \spacefactor\UL@spfactor \let\UL@word\egroup
  \else % not finished
   \ifmmode\else \ifdim\lastskip=\z@\else % allow syntactical spaces
     \global\UL@skip\lastskip \unskip
     \UL@stop \UL@leaders
   \fi\fi
  \fi \UL@word\@empty}% \@empty preserves braces in param

% \UL@start: start of each chunk. It gives two levels of grouping.
% Each chunk is ended by \UL@stop.  Local intermissions go like
% \UL@stop...\UL@start.
\def\UL@start{\setbox\UL@box\hbox\bgroup\everyhbox{\UL@hrest}%
% the following are to cope with stops (\ ,\- etc) within extra braces
  \let\UL@start\@empty \def\UL@unegroup{\bgroup\bgroup}\let\UL@leadtype\@empty
  \bgroup \kern-3sp\kern3sp % kerns so I can test for beginning of list
  \if@ignore \global\@ignorefalse \ignorespaces \fi}

\def\UL@stop{\global\UL@pe\lastpenalty \unpenalty % penalty in \UL@pe
  \ifnum\lastkern=\thr@@ \egroup\egroup % Nothing in hbox...but make sure:
    \ifdim\wd\UL@box=\z@ \else \UL@putbox \fi % something in box so print it
  \else  \egroup\egroup \UL@putbox % something in box so print it
  \fi \ifnum\UL@pe=\z@ \else \LA@penalty\UL@pe \fi % use penalty from inside box
  \UL@unegroup}
% notice that a box with only a penalty in it is discarded, but the penalty
% is still used!  This is so a series of discardable glues and penalties
% behaves properly.

\def\UL@putbox{\ifx\UL@start\@empty \else % not inner
   \vrule\@width\z@ \LA@penalty\@M
    {\UL@skip\wd\UL@box \UL@leaders \kern-\UL@skip}%
    \box\UL@box 
  \fi}

%  With interword leaders, give some overlap to avoid gaps caused by
%  round-off errors in the printing program.  Needs \unskip \unskip \unskip
%  above.  This version overlaps 1/300 inch, which looks good at high
%  resolution, and will still work down to ~150 dpi.  Change the value
%  of \UL@pixel if necessary.

\newdimen\UL@pixel \UL@pixel=1in \divide\UL@pixel 300

\def\UL@leaders{{\LA@hskip-\UL@pixel \advance\UL@skip\tw@\UL@pixel
   \UL@leadtype\LA@hskip\UL@skip  \LA@hskip-\UL@pixel}}

% restore some things for inside math or \mbox
\def\UL@hrest{\let\ \LA@space \let\-\@empty \let\penalty\LA@penalty}

\let\LA@space\ %
\UL@protected\def\UL@space{\LA@space \global\UL@skip\lastskip \unskip \UL@reskip}% 

% Hyphenation is done by explicit \discretionary.  The overlapping melds
% with the running overlap because it *is* part of the running overlap:
% The word fragment is extended by the width of the hyphenation which is
% then overlapped by leaders.  The discretionary may occupy this space
% if a break occurs; otherwise the next syllable gets doubly-overlapped
% (in registration) for a distance of the hyphen's width.
\UL@protected\def\UL@dischyp{\global\setbox\UL@hyphenbox\hbox
   {\ifnum \hyphenchar\font<\z@ \string-\else \char\hyphenchar\font \fi}%
   \kern\wd\UL@hyphenbox \LA@penalty\@M 
   \UL@stop \kern-\wd\UL@hyphenbox
   \discretionary{\box\UL@hyphenbox}{}{}\UL@start}

\let\LA@penalty\penalty
\UL@protected\def\UL@penalty{\relax\ifhmode \afterassignment\UL@@penalty\count@
  \else\LA@penalty\fi}
\def\UL@@penalty{\LA@penalty \ifnum\count@=\z@
  \@ne \else \count@ \fi % zero penalty => no penalty, so use 1 instead.
  \UL@stop \UL@start}

% The test  \ifx\ \LA@space \else  means we are neither in math mode nor an
% \mbox, so it is safe to stop the current \UL@box.  \ , \- , and \penalty
% (= \linebreak or \nolinebreak) are common enough that they are restored
% directly (by \UL@hrest); \\, \newline, \hskip (= \hspace) are rare enough
% that the test is incorporated in their UL versions. This adds processing
% when they're used, but saves processing in \UL@hrest called by \everymath
% \everyvbox and \everyhbox.

\let\LA@hskip\hskip
\UL@protected\def\UL@hskip{\ifx\ \LA@space \LA@hskip \else
  \afterassignment\UL@reskip \global\UL@skip \fi}

\def\UL@reskip{\UL@stop \UL@leaders \UL@start}

% Redefine \\ and \newline so the vertical space from \\[ ] is not lost
% and so the \hfil is not underlined!  \\ and \newline do nothing if inside
% inner braces.

\UL@protected\def\UL@cr{\unskip \ifx\ \LA@space \let\UL@vad\@gobble
  \else \UL@stop \unskip\unskip\unskip \let\UL@vad\vadjust \fi
  \@ifstar{\UL@vad{\LA@penalty\@M}\UL@cra}\UL@cra}
\def\UL@cra{\@ifnextchar[\UL@crb\UL@newline}
\def\UL@crb[#1]{\UL@vad{\vskip#1}\UL@newline}

\UL@protected\def\UL@newline{\ifx\UL@start\@empty % (\UL@cr may have \UL@stop-ed already)
  \unskip \ifx\ \LA@space \else \UL@stop \unskip\unskip\unskip \fi\fi 
  \LA@hskip \z@\@plus.0001fil\LA@penalty -\@M \UL@start}

% That concludes the basic underlining.  To put various other objects
% (characters) under (or over) text we need to define \markoverwith
% to set the overlay material in a box, and use leaders of that box for
% overlaying the text.  Here, the meaning of \UL@pixel is changed so
% that  `pixel' size = box size.  Note that we generally need \leaders
% (not \cleaders) for text, because an underline will be a patchwork 
% of small \leaders, and the characters must stay in registration.
% However, we "hook" the leaders command so specific applications can
% reassign it (\let\ULleaders\xleaders or \let\ULleaders\cleaders).
%
\newbox\ULC@box
\let\ULleaders\leaders

\UL@protected\def\markoverwith#1{\leavevmode
   \setbox\ULC@box\hbox{{#1}}\UL@pixel.5\wd\ULC@box
   \ifmmode \setbox\ULC@box\hbox{\raise1.4ex\box\ULC@box}%
    \dp\ULC@box-1.4ex\ht\ULC@box\z@ \def\UL@leadtype{\cleaders\copy\ULC@box}%
   \else
    \def\UL@leadtype{\ULleaders\copy\ULC@box}%
   \fi}

% Now define various special underlines.  All the definitions go like
% \def \command {\bgroup \markoverwith{something} \ULon}

% For drawing a wavey underline instead of a straight one the command
% is \uwave (under-wave) which uses the wiggle from 6-pt lasy font:

\UL@protected\def\uwave{\leavevmode \bgroup 
  \ifdim \ULdepth=\maxdimen \ULdepth 3.5\p@
  \else \advance\ULdepth2\p@ 
  \fi \markoverwith{\lower\ULdepth\hbox{\sixly \char58}}\ULon}
\font\sixly=lasy6 % does not re-load if already loaded, so no memory drain.

% To draw a double underline under text, use \uuline{text}

\UL@protected\def\uuline{\leavevmode \bgroup
 \UL@setULdepth
 \ifx\UL@on\UL@onin \advance\ULdepth2.8\p@\fi
 \markoverwith{\lower\ULdepth\hbox
   {\kern-.03em\vbox{\hrule width.2em\kern1\p@\hrule}\kern-.03em}}%
 \ULon}

% To draw a line through text instead of under it (strike out) do
% `under'-line with negative depth.  Note that this one uses a real
% line, not characters, so there is no \markoverwith.

\UL@protected\def\sout{\leavevmode \bgroup \ULdepth=-.55ex \ULset}

% To mark //// over text instead of underlining (x-out)
%
\UL@protected\def\xout{\leavevmode \bgroup
  \markoverwith{\hbox to.35em{\hss/\hss}}\ULon}

\UL@protected\def\dotuline{\leavevmode \bgroup 
  \UL@setULdepth
  \ifx\UL@on\UL@onin \advance\ULdepth2\p@\fi
  \markoverwith{\begingroup
     %\advance\ULdepth0.08ex 
     \lower\ULdepth\hbox{\kern.06em .\kern.04em}%
     \endgroup}%
  \ULon}

\UL@protected\def\dashuline{\leavevmode \bgroup 
  \UL@setULdepth
  \ifx\UL@on\UL@onin \advance\ULdepth2\p@\fi
  \markoverwith{\kern.13em
  \vtop{\kern\ULdepth \hrule width .3em}%
  \kern.13em}\ULon}

% A command to declare that an underline command should be used in 
% place of a particular font selection:
% \useunder {underline_command}{font_declaration}{font_command}
% e.g.: \useunder{\uuline}{\bfseries}{\textbf}
%       \useunder{\uwave}{\bf}{}

\UL@protected\def\useunder#1#2#3{\relax
  \ifx\relax#2\relax\else % declaration command given
    \UL@protected\def#2{\def\@tempa{#1}\global\let\UL@ender\UL@swender
    \expandafter\@tempa\expandafter{\ifnum\z@=\string`}\fi}%
  \fi
  \ifx\relax#3\relax\else % argumentative command
    \UL@protected\def#3{#1}%
  \fi}

\expandafter\ifx \csname @ifundefined\endcsname \relax

% Allow plain TeX to use ulem.sty:
  \def\@height{height}
  \def\@depth{depth}
  \def\@width{width}
  \def\@empty{}
  \long\def\@gobble#1{}
  \long\def\@firstoftwo#1#2{#1}%
  \long\def\@secondoftwo#1#2{#2}%
% Do non-outer \newif with no visible \if's or \fi's when skipping
  \csname newif\expandafter\endcsname \csname if@ignore\endcsname

\else

  \let\LA@em\em   \let\LA@emph\emph
  \expandafter\let\expandafter\LA@Pem \csname em \endcsname
  \expandafter\let\expandafter\LA@Pemph \csname emph \endcsname
  \def\ULforem{\useunder{\uline}{\em}{\emph}}
  \def\normalem{\let\em\LA@em \let\emph\LA@emph
    \expandafter\let\csname em \endcsname\LA@Pem
    \expandafter\let\csname emph \endcsname\LA@Pemph}
  \ULforem  %  default is to use underlining for \em,

\fi

% Process LaTeX \package options; plain TeX skips this section

\expandafter\ifx\csname ProvidesPackage\endcsname \relax \else
  \ProvidesPackage{ulem}[2019/11/18]
  \DeclareOption{normalem}{\normalem}
  \DeclareOption{ULforem}{\ULforem}
  \DeclareOption{normalbf}{}
  \DeclareOption{UWforbf}{\useunder{\uwave}{\bf}{\textbf}}
  \ProcessOptions
%
  \newcommand\UL@marpar[2][\ULmp@opt@arg]{\gdef\ULmp@opt@arg{#2}%
   \ifx\ \LA@space \@latexerr{Marginpar lost}%
   \else \UL@stop \LA@marginpar[#1]{#2}\UL@start \fi}
%
  \AtBeginDocument{\let\LA@marginpar\marginpar}%
%
  \addto@hook\UL@hook{\let\marginpar\UL@marpar}
\fi

\catcode`@=\ULthickness % Scratch meaning: restore catcode of @ 

\def\ULthickness{.4pt}% can change this with \renewcommand
\newdimen\ULdepth  \ULdepth=\maxdimen
%  "maxdimen" depth causes the depth to be set according to the font.  You
%  can change \ULdepth for a permanent setting or a special effect (\sout).

\endinput


%  Previous bug-finders: Esther Hu (\hfill in plain); Lones Smith (\tt\-);
%  Steve Anderson (\ooalign accents); Thanassi Protopapas ( { in tables).
%  The bug finders' fee is now $0.00; it will double for each new bug found.
%  Version (identified by year)
%  1994:
%  Many changes! Notably: LaTeX2e options and \emph. Nesting works (somewhat).
%  Behavior with inner braces is more consistent (not stripped).  \useunder.
%  Better underwave (using lasy6). Special underlines are not commented out.
%  patch 1995:  fix \UL@swender to work in {tabular}; make hyphenation join
%  well; crude math support; eliminate \@clb
%  1996: use "\csname ProvidesPackage\endcsname", tidying.
%  1997: fix \\ when LaTeX changed; remove extra overlap in putbox.
%  2000: hook (and marginpar)
%  2004: Fix spacing in \uwave and \xout. \ULleaders hook.
%  2009: Accept \par in argument (\long)
%  2010: Include \dotuline and \dashuline, typeset documentation, add \UL@setULdepth
%  2011: Change \dimen@ to \UL@height
%  2012: Removed \let\par garbage
%  2017: Remove \makerobust
%  2019: Handle \ULdepth better. Some tweaks.
%
%  Send problem reports to asnd@triumf.ca
%
% test integrity:
% brackets:  round, square, curly, angle:   () [] {} <>
% backslash, slash, vertical, at, dollar, and: \ / | @ $ &
% hat, grave, acute (apostrophe), quote, tilde, under:   ^ ` ' " ~ _

